An Order-Aware Dataflow Model for Parallel Unix Pipelines

We present a dataflow model for modelling parallel Unix shell pipelines. To accurately capture the semantics of complex Unix pipelines, the dataflow model is order-aware, i.e., the order in which a node in the dataflow graph consumes inputs from different edges plays a central role in the semantics of the computation and therefore in the resulting parallelization. We use this model to capture the semantics of transformations that exploit data parallelism available in Unix shell computations and prove their correctness. We additionally formalize the translations from the Unix shell to the dataflow model and from the dataflow model back to a parallel shell script. We implement our model and transformations as the compiler and optimization passes of a system parallelizing shell pipelines, and use it to evaluate the speedup achieved on 47 pipelines.

==> ordering.txt <==
Data-parallel systems~\cite{mapreduce:08,spark:12} usually incorporate no ordering constraints and thus can achieve parallelism using sharding, \ie partitioning input based on some key, or using shuffling, \ie arbitrary partitioning of inputs to parallel instances of an operator.

\unix pipelines, however, make strong ordering assumptions over both a single stream and across different streams~\sx{bg} and thus cannot be parallelized using sharding or shuffling.
A common technique for retrofitting order over unordered streaming primitives is to extend the types of elements using tuples whose first element expresses ordering constraints of different batches---a technique often associated with \emph{token-tagged dataflow}~\cite{}.
This technique would not work in the \unix shell, because (1) commands are black boxes operating on stream elements in unconstrained ways, and (2) because data streams exchanged between commands contain flat strings, without support for additional metadata extensions:
  passing metadata through commands would affect their final results (\eg consider \ttt{grep} and \ttt{grep -v}), and wrapping commands with unboxing-reboxing pairs would require boxing to distinguish the boundaries of individual batches---\ie \emph{itself} requiring metadata.

A different approach is to split into as many batches as the parallel streams, and send one batch per parallel stream.
There is no need for adding ordering metadata, as this order is maintained by the streams themselves---assuming, of course, that the streams are read in the right order by intermediate nodes and other aggregation functions.
This assumption is satisfied by the compiler constructing the (parallel) graph correctly, completely capturing all ordering dependencies, as long as the compiler has ordering information about individual commands.
Fortunately, after this graph is constructed, mapping it down to order-aware commands and their processing primitives is straightforward---precisely because of the ordering constraints of individual provided earlier and the order-aware streams.

